The Case for a High-Redshift Origin of GRB100205A

The number of long gamma-ray bursts (GRBs) known to have occurred in the distant Universe (z greater than 5) is small (approx 15), however these events provide a powerful way of probing star formation at the onset of galaxy evolution. In this paper, we present the case for GRB100205A being a largely overlooked high-redshift event. While initially noted as a high-z candidate, this event and its host galaxy have not been explored in detail. By combining optical and near-infrared Gemini afterglow imaging (at t less than 1.3 days since burst) with deep late-time limits on host emission from the Hubble Space Telescope, we show that the most likely scenario is that GRB100205A arose in the redshift range 4-8. GRB100205A is an example of a burst whose afterglow, even at 1 hour post-burst, could only be identified by 8m class IR observations, and suggests that such observations of all optically dark bursts may be necessary to significantly enhance the number of high-redshift GRBs known.

==> The Case for a High-Redshift Origin of GRB100205A/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> The Case for a High-Redshift Origin of GRB100205A/ref_response.txt <==
We thank the reviewer for their largely positive comments on our submission. We appreciate the opportunity to address the reviewer's concerns and clarify points which may have caused confusion. We do so in detail as indicated below:

>  
>  Major Comments
>  
>  * My first major comment is about the optical decay
>    discussion. Firstly, I do not buy the use of this decay. I do agree
>    that X-ray afterglows can be complex, and that the decay could be
>    impacted by jets, plateaus and the steep decay phase. I note that a
>    comparison with the BAT light curve could already help on that
>    topic, and that this comparison is missing. However, statistically,
>    even with all these biases, the X-ray light curve contains 13 points
>    while the optical decay is constructed on .... 2 points ! There is
>    no discussion about that fact in the paper, not any point raised on
>    the effect of the contamination of the second epoch K measurement
>    (host, flare, for instance). In my mind, this removes any
>    credibility of the optical decay hypothesis, and thus the X-ray
>    hypothesis should not be ruled out (I also note that the optical
>    hypothesis concludes z > 4 only, while the paper conclusion
>    indicates 4 < z < 8, this is not consistent).
>  
>  Assuming one hypothesis or the other, in any case, has some
>  implications on the spectrum, and it may be interesting to
>  confirm/rule a hypothesis, to see how the data are located compared to
>  the extrapolations. This has been done with the X-ray hypothesis, but
>  not with the optical one, and should be done in order to correctly
>  rule out one hypothesis.

We fully agree with the reviewer that there are substantial uncertainties in extrapolating between the two spectral bands given the limited time and wavelength coverage of our observations. Considerable thought went into assessing whether the X-ray extrapolation (based on more points) or the K-band extrapolation (far closer in wavelength and time coverage) was more scientifically justified, and our conclusion was that it was fairer and more scientifically honest to present both and allow readers to make their own conclusions. This is still our assessment.

We have however modified our text to highlight this uncertainty and address the reviewer's concerns as follows:

* We now show the BAT lightcurve in figure 3 and comment upon it at the start of section 3, noting that it would yield a time evolution lying between that of the X-ray and optical/NIR data.

* We now show and comment on fully equivalent parameter space fitting for both X-ray and NIR extrapolations in figures 4 and 5 where before we only showed the NIR case.

* We note in both the discussion and the conclusions that this is a cause of uncertainty, but that it does not change our conclusion that this source most likely lies at high redshift.

* We note that the upper limit of z<8 arises from the presence of a J-band detection and not from the extrapolation either way. We have checked the text for consistency on this point.



>  * My second major comment is about the extrapolation of the spectrum
>    (section 3.1). While \Delta\beta can indeed by 0 or 0.5, it is not
>    clear if the authors have inserted a spectral break and played with
>    the position of the break (the correct way to do it) or simplified
>    the model by allowing \Delta\beta to take any value in the range
>    0:0.5. Also, I do not understand how an extrapolation with \Delta =
>    0 leads to a broad range of value (the shaded area) while the same
>    extrapolation with \Delta = 0.5 leads to a single spectrum (the
>    solid line). I am assuming I missed something here, but the text
>    cannot help.

We now indicate more details of our spectral fitting to the X-ray lightcurve in an appendix. We explore a range of break frequencies and strengths, but, to fit the full dataset, our model would have to be consistent with a break lying between the X-ray and optical (r-band), a second break between the optical and NIR and a third just shortwards of the infrared. We have substantially modified section 3.1 and also figure 4 to clarify this fitting procedure and the necessary interpretations.


>  I would suggest the authors to use tables to report fits and values,
>  most of all the values for K_E2, never indicated in the text but only
>  mentioned being, "out of the range".

We now include a new table, Table 2, which clearly states the values of our fits. The values for K_E2 are given in table 1 and are shown on figure 4.


>  Minor comments
>  
>  * My printer at the university being B&W, I had a lot of difficulties
>    with the figures until I used my personal printer (colour). I would
>    urge the authors to rethink their figures for B&W printers or
>    colour-blind people (and add some extra dark to the shaded area of
>    figure 4, too light in my mind).

We have carefully revisited our figures to ensure that they print well in black and white and are accessible to those with differences of colour vision. Different symbols as well as colours are used to distinguish data points where possible. The shaded region in figure 4 is bounded by dot-dash lines, and the caption has been modified to clarify this.


>  * About the 15 distant GRBs with citations in page 1 (starting from
>    Cenko et al. 2006, finishing Tanvir et al. 2018) : not only I count
>    16 citations, but the paper Watson et al. 2015 (the first one about
>    a burst at redshift > 5 !) is missing. If the authors want to be
>    exhaustive, please cite only the first paper about each burst and
>    cite each burst.

We now provide the first reference for each burst only. We are unclear about the Watson reference - there is a Watson et al. (2006), which discusses GRB 050904, but Kawaii et al. (2006) was the first to report this event, which is already referenced in the list.


>  * Several citations are missing for non-specialists. For instance,
>    Gemini/GMOS-S and /NIRI (what kind of instrument, characteristics
>    ?). This is correctly done for Swift/XRT and /BAT for instance.
>    Also, in 3.1, the paragraph starting "Since many dark GRBs are the
>    result of dust extinction..." there is no citation (while the first
>    sentence of the paragraph by itself needs one). The authors should
>    review carefully the paper in order to add a citation to various
>    works not acknowledged.

We have added citations where appropriate to clarify these points and/or directed the reader to appropriate web resources. 

>  * It could be interesting to know the central wavelength of the F160W
>    filter of the HST and its location compared to the Lyman Forest at
>    large redshift : is it so exceptional that no host detection has
>    been done with this filter ? This has been indicated for all filters
>    but the HST ones.

We now state the effective wavelengths in both HST filters in section 2.2. We discuss the redshift evolution of the Lyman break at the start of section 3.4 and clarify that the F160W host non-detection is providing information about the host galaxy luminosity rather than intergalactic medium modification of the spectrum.

>  * In Table 1, the Int. (s) column refers to the total integration time
>    or the integration time per exposure ?

This is the total time, as has now been clarified in the table.



Additional:

We now give 90% confidence ranges for both optical and X-ray data for consistency.

We have thoroughly reread and checked the manuscript for typographical and grammar issues.

--

We believe that the above modifications fully address the reviewer's concerns, and are happy to resubmit our manuscript for consideration.


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> ref_response.txt <==
We thank the reviewer for their largely positive comments on our submission. We appreciate the opportunity to address the reviewer's concerns and clarify points which may have caused confusion. We do so in detail as indicated below:

>  
>  Major Comments
>  
>  * My first major comment is about the optical decay
>    discussion. Firstly, I do not buy the use of this decay. I do agree
>    that X-ray afterglows can be complex, and that the decay could be
>    impacted by jets, plateaus and the steep decay phase. I note that a
>    comparison with the BAT light curve could already help on that
>    topic, and that this comparison is missing. However, statistically,
>    even with all these biases, the X-ray light curve contains 13 points
>    while the optical decay is constructed on .... 2 points ! There is
>    no discussion about that fact in the paper, not any point raised on
>    the effect of the contamination of the second epoch K measurement
>    (host, flare, for instance). In my mind, this removes any
>    credibility of the optical decay hypothesis, and thus the X-ray
>    hypothesis should not be ruled out (I also note that the optical
>    hypothesis concludes z > 4 only, while the paper conclusion
>    indicates 4 < z < 8, this is not consistent).
>  
>  Assuming one hypothesis or the other, in any case, has some
>  implications on the spectrum, and it may be interesting to
>  confirm/rule a hypothesis, to see how the data are located compared to
>  the extrapolations. This has been done with the X-ray hypothesis, but
>  not with the optical one, and should be done in order to correctly
>  rule out one hypothesis.

We fully agree with the reviewer that there are substantial uncertainties in extrapolating between the two spectral bands given the limited time and wavelength coverage of our observations. Considerable thought went into assessing whether the X-ray extrapolation (based on more points) or the K-band extrapolation (far closer in wavelength and time coverage) was more scientifically justified, and our conclusion was that it was fairer and more scientifically honest to present both and allow readers to make their own conclusions. This is still our assessment.

We have however modified our text to highlight this uncertainty and address the reviewer's concerns as follows:

* We now show the BAT lightcurve in figure 3 and comment upon it at the start of section 3, noting that it would yield a time evolution lying between that of the X-ray and optical/NIR data.

* We now show and comment on fully equivalent parameter space fitting for both X-ray and NIR extrapolations in figures 4 and 5 where before we only showed the NIR case.

* We note in both the discussion and the conclusions that this is a cause of uncertainty, but that it does not change our conclusion that this source most likely lies at high redshift.

* We note that the upper limit of z<8 arises from the presence of a J-band detection and not from the extrapolation either way. We have checked the text for consistency on this point.



>  * My second major comment is about the extrapolation of the spectrum
>    (section 3.1). While \Delta\beta can indeed by 0 or 0.5, it is not
>    clear if the authors have inserted a spectral break and played with
>    the position of the break (the correct way to do it) or simplified
>    the model by allowing \Delta\beta to take any value in the range
>    0:0.5. Also, I do not understand how an extrapolation with \Delta =
>    0 leads to a broad range of value (the shaded area) while the same
>    extrapolation with \Delta = 0.5 leads to a single spectrum (the
>    solid line). I am assuming I missed something here, but the text
>    cannot help.

We now indicate more details of our spectral fitting to the X-ray lightcurve in an appendix. We explore a range of break frequencies and strengths, but, to fit the full dataset, our model would have to be consistent with a break lying between the X-ray and optical (r-band), a second break between the optical and NIR and a third just shortwards of the infrared. We have substantially modified section 3.1 and also figure 4 to clarify this fitting procedure and the necessary interpretations.


>  I would suggest the authors to use tables to report fits and values,
>  most of all the values for K_E2, never indicated in the text but only
>  mentioned being, "out of the range".

We now include a new table, Table 2, which clearly states the values of our fits. The values for K_E2 are given in table 1 and are shown on figure 4.


>  Minor comments
>  
>  * My printer at the university being B&W, I had a lot of difficulties
>    with the figures until I used my personal printer (colour). I would
>    urge the authors to rethink their figures for B&W printers or
>    colour-blind people (and add some extra dark to the shaded area of
>    figure 4, too light in my mind).

We have carefully revisited our figures to ensure that they print well in black and white and are accessible to those with differences of colour vision. Different symbols as well as colours are used to distinguish data points where possible. The shaded region in figure 4 is bounded by dot-dash lines, and the caption has been modified to clarify this.


>  * About the 15 distant GRBs with citations in page 1 (starting from
>    Cenko et al. 2006, finishing Tanvir et al. 2018) : not only I count
>    16 citations, but the paper Watson et al. 2015 (the first one about
>    a burst at redshift > 5 !) is missing. If the authors want to be
>    exhaustive, please cite only the first paper about each burst and
>    cite each burst.

We now provide the first reference for each burst only. We are unclear about the Watson reference - there is a Watson et al. (2006), which discusses GRB 050904, but Kawaii et al. (2006) was the first to report this event, which is already referenced in the list.


>  * Several citations are missing for non-specialists. For instance,
>    Gemini/GMOS-S and /NIRI (what kind of instrument, characteristics
>    ?). This is correctly done for Swift/XRT and /BAT for instance.
>    Also, in 3.1, the paragraph starting "Since many dark GRBs are the
>    result of dust extinction..." there is no citation (while the first
>    sentence of the paragraph by itself needs one). The authors should
>    review carefully the paper in order to add a citation to various
>    works not acknowledged.

We have added citations where appropriate to clarify these points and/or directed the reader to appropriate web resources. 

>  * It could be interesting to know the central wavelength of the F160W
>    filter of the HST and its location compared to the Lyman Forest at
>    large redshift : is it so exceptional that no host detection has
>    been done with this filter ? This has been indicated for all filters
>    but the HST ones.

We now state the effective wavelengths in both HST filters in section 2.2. We discuss the redshift evolution of the Lyman break at the start of section 3.4 and clarify that the F160W host non-detection is providing information about the host galaxy luminosity rather than intergalactic medium modification of the spectrum.

>  * In Table 1, the Int. (s) column refers to the total integration time
>    or the integration time per exposure ?

This is the total time, as has now been clarified in the table.



Additional:

We now give 90% confidence ranges for both optical and X-ray data for consistency.

We have thoroughly reread and checked the manuscript for typographical and grammar issues.

--

We believe that the above modifications fully address the reviewer's concerns, and are happy to resubmit our manuscript for consideration.

